Simulation of sharp interface multi-material flows involving an arbitrary number of components through an extended five-equation model

In this paper, we present an anti-diffusive method dedicated to the simulation of interface flows on Cartesian grids involving an arbitrary number m of compress- ible components. Our work is two folds. First, we introduce a m-component flow model that generalizes a classic two material five-equation model. In that way, interfaces are localized thanks to color function discontinuities and a pres- sure equilibrium closure law is used to complete this new model. The resulting model is demonstrated to be hyperbolic under simple assumptions and consis- tent. Second, we present a discretization strategy for this model relying on an Lagrange-Remap scheme. Here, the projection step involves an anti-dissipative mechanism allowing to prevent numerical diffusion of the material interfaces. The proposed solver is built ensuring in one hand consistency and stability properties and in other hand that the sum of the color functions remains equal to one. The resulting scheme is first order accurate and conservative for the mass, momentum, energy and partial masses. Furthermore, the obtained dis- cretization preserves Riemann invariants as pressure and velocity at the inter- faces. Finally, validation computations of this numerical method are performed on several tests in one and two dimensions. The accuracy of the method is also compared to results obtained by the upwind Lagrange-Remap scheme.

==> RES/1D/TAC/flux/erreur_1_SOD.tikz <==
% This file was created by matlab2tikz v0.4.4 running on MATLAB 8.0.
% Copyright (c) 2008--2013, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=6.01828521434821in,
height=4.74667979002625in,
unbounded coords=jump,
scale only axis,
xmin=0,
xmax=0.12,
xlabel={time (s)},
ymode=log,
ymin=1e-16,
ymax=1e-10,
yminorticks=true,
ylabel={relative error},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [
color=black,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 0\\
0.006 2.85961845872907e-16\\
0.012 4.13847685735647e-16\\
0.018 2.27072701121083e-15\\
0.024 3.36281333040994e-15\\
0.03 3.28195345859476e-15\\
0.036 2.33325787462003e-15\\
0.042 3.74209488440065e-15\\
0.048 4.87092050790454e-15\\
0.054 2.02564238387087e-15\\
0.06 3.28178140651011e-15\\
0.066 1.31535510351404e-15\\
0.072 7.91004433120079e-16\\
0.078 7.34270766062677e-16\\
0.084 2.47657019812347e-15\\
0.09 2.71315193277375e-15\\
0.096 9.07157777069465e-15\\
0.102 5.53619053264748e-15\\
0.108 9.35834100310404e-15\\
0.114 2.19436406982894e-14\\
0.12 1.11693266478452e-14\\
};
\addlegendentry{rho};

\addplot [
color=red,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 0\\
0.006 2.89061595866885e-16\\
0.012 3.95011422147896e-16\\
0.018 1.13570234665002e-15\\
0.024 1.07536580787427e-15\\
0.03 1.85000216407986e-15\\
0.036 1.47855689577858e-15\\
0.042 1.53017326599896e-15\\
0.048 1.56896083864689e-15\\
0.054 1.0896665150307e-15\\
0.06 5.71238485802192e-16\\
0.066 5.04082336587959e-16\\
0.072 4.89560795692908e-16\\
0.078 5.4675316899627e-16\\
0.084 8.15754810532301e-16\\
0.09 1.95260431999586e-15\\
0.096 3.46442648612939e-15\\
0.102 5.10256444593171e-15\\
0.108 7.63778639902591e-15\\
0.114 9.70389118498009e-15\\
0.12 9.03011444578338e-15\\
};
\addlegendentry{p};

\addplot [
color=blue,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 NaN\\
0.006 8.16574344779293e-16\\
0.012 1.43353663074369e-15\\
0.018 2.40044258215711e-14\\
0.024 2.43386057267638e-13\\
0.03 1.23600419979879e-14\\
0.036 1.30152160910812e-14\\
0.042 1.61148975787407e-14\\
0.048 2.6518675043682e-14\\
0.054 1.57940457997201e-13\\
0.06 8.31443192532722e-13\\
0.066 9.34846243955065e-13\\
0.072 3.78739900976435e-12\\
0.078 2.18569196543181e-12\\
0.084 3.93902516538725e-12\\
0.09 3.20475500856757e-13\\
0.096 4.62470049222659e-13\\
0.102 1.32607737723505e-12\\
0.108 2.45443212775945e-12\\
0.114 3.96244300114609e-12\\
0.12 1.8762626502425e-11\\
};
\addlegendentry{u};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TAC/flux/erreur_2y_SOD.tikz <==
% This file was created by matlab2tikz v0.4.4 running on MATLAB 8.0.
% Copyright (c) 2008--2013, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=6.01828521434821in,
height=4.74667979002625in,
scale only axis,
xmin=0,
xmax=0.12,
xlabel={time (s)},
ymode=log,
ymin=1e-16,
ymax=1e-13,
yminorticks=true,
ylabel={absolute error},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [
color=red,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 0\\
0.006 1.11022302462516e-16\\
0.012 1.11022302462516e-16\\
0.018 3.21964677141295e-15\\
0.024 9.64506252643105e-15\\
0.03 4.9960036108132e-15\\
0.036 2.33146835171283e-15\\
0.042 5.99520433297585e-15\\
0.048 1.2490009027033e-14\\
0.054 3.77475828372553e-15\\
0.06 8.1601392309949e-15\\
0.066 2.44249065417534e-15\\
0.072 5.55111512312578e-16\\
0.078 6.7226e-16\\
0.084 5.57887069874141e-15\\
0.09 3.99680288865056e-15\\
0.096 2.12052597703405e-14\\
0.102 8.65973959207622e-15\\
0.108 1.63202784619898e-14\\
0.114 6.47537579112623e-14\\
0.12 2.57016630200724e-14\\
};
\addlegendentry{y1};

\addplot [
color=blue,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 0\\
0.006 1.66533453693773e-16\\
0.012 1.07552855510562e-16\\
0.018 3.21964677141295e-15\\
0.024 9.65894031423886e-15\\
0.03 5.05151476204446e-15\\
0.036 2.31759056390501e-15\\
0.042 6.0507154842071e-15\\
0.048 1.25455201782643e-14\\
0.054 3.71924713249427e-15\\
0.06 8.21565038222616e-15\\
0.066 2.38697950294409e-15\\
0.072 5.55111512312578e-16\\
0.078 6.93889390390723e-16\\
0.084 5.6621374255883e-15\\
0.09 4.32986979603811e-15\\
0.096 2.1316282072803e-14\\
0.102 1.67782454596477e-14\\
0.108 2.29816166097407e-14\\
0.114 6.47260023356466e-14\\
0.12 2.57571741713036e-14\\
};
\addlegendentry{y2};

\addplot [
color=green,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 0\\
0.006 0\\
0.012 0\\
0.018 0\\
0.024 0\\
0.03 0\\
0.036 0\\
0.042 0\\
0.048 0\\
0.054 0\\
0.06 0\\
0.066 0\\
0.072 0\\
0.078 0\\
0.084 0\\
0.09 4.44089209850063e-15\\
0.096 9.99200722162641e-15\\
0.102 1.68753899743024e-14\\
0.108 2.29816166097407e-14\\
0.114 3.08642000845794e-14\\
0.12 2.57571741713036e-14\\
};
\addlegendentry{y3};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TAC/flux/erreur_2z_SOD.tikz <==
% This file was created by matlab2tikz v0.4.4 running on MATLAB 8.0.
% Copyright (c) 2008--2013, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=6.01828521434821in,
height=4.74667979002625in,
scale only axis,
xmin=0,
xmax=0.12,
xlabel={time (s)},
ymode=log,
ymin=1e-17,
ymax=1e-13,
yminorticks=true,
ylabel={absolute error},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [
color=red,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 0\\
0.006 1.11022302462516e-16\\
0.012 5.55111512312578e-16\\
0.018 2.94209101525666e-15\\
0.024 3.49720252756924e-15\\
0.03 6.21724893790088e-15\\
0.036 6.43929354282591e-15\\
0.042 5.32907051820075e-15\\
0.048 6.45317133063372e-15\\
0.054 5.10702591327572e-15\\
0.06 4.01068067645838e-15\\
0.066 3.5527136788005e-15\\
0.072 9.2414e-16\\
0.078 1.55431223447522e-15\\
0.084 2.92821322744885e-15\\
0.09 5.99520433297585e-15\\
0.096 1.19210197269126e-14\\
0.102 1.35447209004269e-14\\
0.108 2.05946371067967e-14\\
0.114 2.79359868571305e-14\\
0.12 2.06779038336435e-14\\
};
\addlegendentry{z1};

\addplot [
color=blue,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 0\\
0.006 2.22044604925031e-16\\
0.012 4.30211422042248e-16\\
0.018 2.99760216648792e-15\\
0.024 3.5527136788005e-15\\
0.03 5.88418203051333e-15\\
0.036 5.48172618408671e-15\\
0.042 5.10702591327572e-15\\
0.048 6.21724893790088e-15\\
0.054 5.32907051820075e-15\\
0.06 3.33066907387547e-15\\
0.066 3.44169137633799e-15\\
0.072 1.4432899320127e-15\\
0.078 1.11251e-15\\
0.084 2.77555756156289e-15\\
0.09 6.60582699651968e-15\\
0.096 1.15463194561016e-14\\
0.102 1.62231339473351e-14\\
0.108 2.24820162486594e-14\\
0.114 2.97817326355698e-14\\
0.12 2.62012633811537e-14\\
};
\addlegendentry{z2};

\addplot [
color=green,
solid,
line width=2.0pt
]
table[row sep=crcr]{
0 0\\
0.006 7.061e-17\\
0.012 1.4332e-16\\
0.018 3.3948e-16\\
0.024 4.4901e-16\\
0.03 7.7718e-16\\
0.036 4.799e-16\\
0.042 8.6708e-16\\
0.048 9.0757e-16\\
0.054 8.8718e-16\\
0.06 8.8984e-16\\
0.066 9.6415e-16\\
0.072 8.905e-16\\
0.078 9.3177e-16\\
0.084 9.4056e-16\\
0.09 3.99680288865056e-15\\
0.096 9.54791801177635e-15\\
0.102 1.64313007644523e-14\\
0.108 2.26485497023532e-14\\
0.114 2.99760216648792e-14\\
0.12 2.59792187762287e-14\\
};
\addlegendentry{z3};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TRANSPORT/flux/erreur_1_INT.tikz <==
% This file was created by matlab2tikz v0.4.4 running on MATLAB 8.0.
% Copyright (c) 2008--2013, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}
\tikzstyle{every node}=[font=\footnotesize]
\begin{axis}[%
width=5cm,
height=4cm,
scale only axis,
xmin=0,
xmax=0.01,
xtick={0,0.0025,0.005,0.0075,0.01},
xticklabels={0,0.0025,0.005,0.0075,0.01},
xlabel={time (s)},
ymode=log,
ymin=1e-15,
ymax=1e-10,
yminorticks=true,
ylabel={Relative errors $e_1$},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [
color=black,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 5.29813661353363e-14\\
0.001 1.17722193910168e-13\\
0.0015 2.87900888549306e-13\\
0.002 4.89903503155758e-13\\
0.0025 3.91196598089894e-13\\
0.003 2.59666381899064e-13\\
0.0035 2.92474974312214e-13\\
0.004 3.95526052618224e-13\\
0.0045 4.75453268246804e-13\\
0.005 4.72735598476741e-13\\
0.0055 4.28807728274489e-13\\
0.006 4.79940832047929e-13\\
0.0065 3.44874184321901e-13\\
0.007 1.2345636549475e-12\\
0.0075 2.04545793719322e-12\\
0.008 2.40826885830527e-12\\
0.0085 3.44990267166622e-12\\
0.009 3.13038208541376e-12\\
0.0095 3.56431887005226e-12\\
0.01 2.63717936372875e-12\\
};
\addlegendentry{$\rho$};

\addplot [
color=red,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 2.01463990378621e-12\\
0.001 2.14087776839176e-12\\
0.0015 1.95686880033896e-12\\
0.002 3.91766661777333e-12\\
0.0025 1.94762833416784e-12\\
0.003 4.04928869100325e-12\\
0.0035 7.94825609773099e-12\\
0.004 4.97697328684582e-12\\
0.0045 6.1131868278705e-12\\
0.005 7.83744326329852e-12\\
0.0055 1.16199953481985e-11\\
0.006 6.08255504628923e-12\\
0.0065 3.73227521777129e-12\\
0.007 4.19408024754233e-12\\
0.0075 1.39599433168454e-11\\
0.008 7.85825250204508e-12\\
0.0085 1.0286385077068e-11\\
0.009 6.45137333777982e-12\\
0.0095 8.32827936395295e-12\\
0.01 6.12519215796069e-12\\
};
\addlegendentry{$p$};

\addplot [
color=blue,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 3.4106051316485e-15\\
0.001 3.62376795237648e-15\\
0.0015 5.96855898038479e-15\\
0.002 5.68434188608075e-15\\
0.0025 5.68434188608086e-15\\
0.003 9.87654402706549e-15\\
0.0035 5.89750470680885e-15\\
0.004 8.10018718766531e-15\\
0.0045 7.17648163117697e-15\\
0.005 8.52651282912123e-15\\
0.0055 9.5212726591854e-15\\
0.006 1.37845290737461e-14\\
0.0065 1.03739239420975e-14\\
0.007 9.66338120633741e-15\\
0.0075 8.95283847057731e-15\\
0.008 9.30810983845734e-15\\
0.0085 8.31335000839321e-15\\
0.009 9.30810983845739e-15\\
0.0095 9.66338120633747e-15\\
0.01 1.05160324892498e-14\\
};
\addlegendentry{u$$};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TRANSPORT/flux/erreur_2y_INT.tikz <==
% This file was created by matlab2tikz v0.4.4 running on MATLAB 8.0.
% Copyright (c) 2008--2013, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{1,0,1}%
%
\begin{tikzpicture}
\tikzstyle{every node}=[font=\footnotesize]
\begin{axis}[%
width=5cm,
height=4cm,
scale only axis,
xmin=0,
xmax=0.01,
xtick={0,0.0025,0.005,0.0075,0.01},
xticklabels={0,0.0025,0.005,0.0075,0.01},
xlabel={time (s)},
ymode=log,
ymin=1e-15,
ymax=1e-11,
yminorticks=true,
ylabel={Absolute errors $e_2(\y_k)$},
legend style={draw=black,fill=white,legend cell align=left},
legend pos={south east}
]
\addplot [
color=red,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 2.20934381900406e-14\\
0.001 1.62092561595273e-14\\
0.0015 2.39808173319034e-14\\
0.002 1.19015908239817e-13\\
0.0025 2.73114864057789e-13\\
0.003 5.67657032490843e-13\\
0.0035 9.3736129969102e-13\\
0.004 1.22446497385909e-12\\
0.0045 1.43818290609943e-12\\
0.005 1.41719969093401e-12\\
0.0055 1.31272770431679e-12\\
0.006 1.46149758961656e-12\\
0.0065 1.07081010725096e-12\\
0.007 6.37379038437302e-13\\
0.0075 8.87845352792738e-13\\
0.008 7.61390950287932e-13\\
0.0085 1.14641629522794e-12\\
0.009 1.05249142734465e-12\\
0.0095 1.07136521876328e-12\\
0.01 5.64770452626817e-12\\
};
\addlegendentry{$\y_1$};

\addplot [
color=blue,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 1.620472e-14\\
0.001 1.620472e-14\\
0.0015 2.389463e-14\\
0.002 1.1652335e-13\\
0.0025 1.1652335e-13\\
0.003 2.00936489669346e-13\\
0.0035 3.11096634564301e-13\\
0.004 4.8784240536115e-13\\
0.0045 6.25588990332826e-13\\
0.005 6.73010258633866e-13\\
0.0055 6.3170996211781e-13\\
0.006 6.9676642927563e-13\\
0.0065 5.25551824281933e-13\\
0.007 4.3673002e-13\\
0.0075 4.3673002e-13\\
0.008 4.84903783792845e-13\\
0.0085 8.46801578510692e-13\\
0.009 7.08181777109296e-13\\
0.0095 9.47616984880995e-13\\
0.01 5.64476343e-12\\
};
\addlegendentry{$\y_2$};

\addplot [
color=green,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 1.06581410364015e-14\\
0.001 3.33066907387547e-15\\
0.0015 1.93178806284777e-14\\
0.002 4.78506123613442e-14\\
0.0025 8.09760244968594e-14\\
0.003 2.00950367457153e-13\\
0.0035 3.11195513802431e-13\\
0.004 4.87943019322756e-13\\
0.0045 6.25499652073813e-13\\
0.005 6.76236844299183e-13\\
0.0055 6.32827124036339e-13\\
0.006 6.99773572421236e-13\\
0.0065 5.26356735974787e-13\\
0.007 3.44255006445859e-13\\
0.0075 3.11528580709819e-13\\
0.008 4.82058837292243e-13\\
0.0085 8.45878922461907e-13\\
0.009 7.07767178198537e-13\\
0.0095 9.46465128492946e-13\\
0.01 2.44892994771817e-12\\
};
\addlegendentry{$\y_3$};

\addplot [
color=black,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 1.10196574087951e-13\\
0.001 2.49494869208888e-13\\
0.0015 6.37149187576735e-13\\
0.002 1.04155573055209e-12\\
0.0025 8.0477291497516e-13\\
0.003 5.51276038707194e-13\\
0.0035 1.99305849601927e-13\\
0.004 2.87797563558456e-13\\
0.0045 7.63385882285306e-13\\
0.005 6.25548224331141e-13\\
0.0055 4.35998459558107e-13\\
0.006 4.16666701141821e-13\\
0.0065 5.71480363031895e-13\\
0.007 2.52151077795304e-12\\
0.0075 4.42257341859431e-12\\
0.008 5.07383024483943e-12\\
0.0085 7.4771413019481e-12\\
0.009 6.69195948654888e-12\\
0.0095 7.46061545875421e-12\\
0.01 3.84868741e-12\\
};
\addlegendentry{$\y_4$};

\addplot [
color=mycolor1,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 1.10134124042816e-13\\
0.001 2.49467113633273e-13\\
0.0015 6.3682392692499e-13\\
0.002 1.04416475465996e-12\\
0.0025 8.02136135291676e-13\\
0.003 5.5300208856579e-13\\
0.0035 8.83629974746114e-13\\
0.004 1.210462285961e-12\\
0.0045 1.41108305595772e-12\\
0.005 1.39859304693069e-12\\
0.0055 1.3297973833204e-12\\
0.006 1.41145949095201e-12\\
0.0065 1.05888908752405e-12\\
0.007 2.50477416585682e-12\\
0.0075 4.41680025886626e-12\\
0.008 5.06872321892615e-12\\
0.0085 7.67297336778938e-12\\
0.009 6.75293154728251e-12\\
0.0095 7.49311723780011e-12\\
0.01 3.89899224018109e-12\\
};
\addlegendentry{$\y_5$};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TRANSPORT/flux/erreur_2z_INT.tikz <==
% This file was created by matlab2tikz v0.4.4 running on MATLAB 8.0.
% Copyright (c) 2008--2013, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{1,0,1}%
%
\begin{tikzpicture}
\tikzstyle{every node}=[font=\footnotesize]
\begin{axis}[%
width=5cm,
height=4cm,
scale only axis,
xmin=0,
xmax=0.01,
xtick={0,0.0025,0.005,0.0075,0.01},
xticklabels={0,0.0025,0.005,0.0075,0.01},
xlabel={time (s)},
ymode=log,
ymin=1e-15,
ymax=1e-11,
yminorticks=true,
ylabel={Absolute errors $e_2(\z_k)$},
legend style={draw=black,fill=white,legend cell align=left},
legend pos={south east}
]
\addplot [
color=red,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 8.01962662944078e-15\\
0.001 1.002872e-14\\
0.0015 1.667933e-14\\
0.002 2.340235e-14\\
0.0025 8.88178419700125e-14\\
0.003 1.79856129989275e-13\\
0.0035 3.03423952630055e-13\\
0.004 4.2632564145606e-13\\
0.0045 4.8194781498978e-13\\
0.005 4.8017145815038e-13\\
0.0055 4.70401495533679e-13\\
0.006 4.84057238736568e-13\\
0.0065 3.67261776546002e-13\\
0.007 9.43689570931383e-14\\
0.0075 8.71845998173804e-14\\
0.008 1.90559373836052e-13\\
0.0085 3.54716256367738e-13\\
0.009 3.23205871788357e-13\\
0.0095 4.2454928461666e-13\\
0.01 2.76334510829201e-13\\
};
\addlegendentry{$\z_1$};

\addplot [
color=blue,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 7.99360577730113e-15\\
0.001 7.105427357601e-15\\
0.0015 9.61633116886018e-15\\
0.002 2.41872494255446e-14\\
0.0025 8.41549052665869e-14\\
0.003 1.51323398256409e-13\\
0.0035 2.45026221534772e-13\\
0.004 3.3584246494911e-13\\
0.0045 3.90798504668055e-13\\
0.005 3.99236199655206e-13\\
0.0055 4.18554080283684e-13\\
0.006 4.36650715585074e-13\\
0.0065 3.50386386571699e-13\\
0.007 5.51780843238703e-14\\
0.0075 1.65234145810267e-13\\
0.008 2.39426534154319e-13\\
0.0085 4.22953339018761e-13\\
0.009 3.44399855856103e-13\\
0.0095 4.72394692807576e-13\\
0.01 2.8245975e-13\\
};
\addlegendentry{$\z_2$};

\addplot [
color=green,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 6.0810731450367e-15\\
0.001 4.60222138176647e-15\\
0.0015 9.7345092056611e-15\\
0.002 6.13554346218237e-14\\
0.0025 1.91728577458861e-13\\
0.003 3.12622757542291e-13\\
0.0035 4.5913012974852e-13\\
0.004 6.01983740633472e-13\\
0.0045 7.01840061761994e-13\\
0.005 7.89616635965551e-13\\
0.0055 8.61992768830255e-13\\
0.006 9.84494170214179e-13\\
0.0065 9.9046985890805e-13\\
0.007 8.14324302433889e-13\\
0.0075 7.2119740734955e-13\\
0.008 6.99324279040958e-13\\
0.0085 5.85633104510652e-13\\
0.009 7.11532395503145e-13\\
0.0095 6.23777071662168e-13\\
0.01 9.88653603428702e-13\\
};
\addlegendentry{$\z_3$};

\addplot [
color=black,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 1.4734741204947e-14\\
0.001 3.52426421379448e-14\\
0.0015 8.02659804940986e-14\\
0.002 1.40395507719493e-13\\
0.0025 1.79745107686813e-13\\
0.003 3.16191517413245e-13\\
0.0035 4.55968596213552e-13\\
0.004 6.00852700927135e-13\\
0.0045 6.99329483211386e-13\\
0.005 7.88591414391249e-13\\
0.0055 8.59645687967259e-13\\
0.006 9.80659997651401e-13\\
0.0065 9.87876447311464e-13\\
0.007 8.16791079216728e-13\\
0.0075 7.24420523567915e-13\\
0.008 7.17053152965441e-13\\
0.0085 9.49645960826584e-13\\
0.009 9.00377862544932e-13\\
0.0095 1.06663809729124e-12\\
0.01 1.02196045e-12\\
};
\addlegendentry{$\z_4$};

\addplot [
color=mycolor1,
solid,
line width=1.5pt
]
table[row sep=crcr]{
0 0\\
0.0005 1.3988810110277e-14\\
0.001 3.26405569239796e-14\\
0.0015 8.02691246803988e-14\\
0.002 1.40443212615082e-13\\
0.0025 1.15907283770866e-13\\
0.003 1.73066422304302e-13\\
0.0035 3.02566999232923e-13\\
0.004 4.16942522174502e-13\\
0.0045 4.75836384183914e-13\\
0.005 4.79700480726653e-13\\
0.0055 4.63327293198645e-13\\
0.006 4.81787353068253e-13\\
0.0065 3.63169563866172e-13\\
0.007 3.7203573555189e-13\\
0.0075 5.8386628865037e-13\\
0.008 7.14095449438901e-13\\
0.0085 9.28257470889093e-13\\
0.009 8.85846951348412e-13\\
0.0095 1.0547118733939e-12\\
0.01 4.73177053095242e-13\\
};
\addlegendentry{$\z_5$};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TRANSPORTINV/diffusion/antidiff_INT-1.tsv <==
0	0	
0.0005	0.02	
0.001	0.02	
0.0015	0.02	
0.002	0.02	
0.0025	0.02	
0.003	0.02	
0.0035	0.02	
0.004	0.02	
0.0045	0.02	
0.005	0.02	
0.0055	0.02	
0.006	0.02	
0.0065	0.02	
0.007	0.02	
0.0075	0.02	
0.008	0.02	
0.0085	0.02	
0.009	0.02	
0.0095	0.02	
0.01	0	


==> RES/1D/TRANSPORTINV/diffusion/antidiff_INT-2.tsv <==
0	0	
0.0005	0.02	
0.001	0.02	
0.0015	0.02	
0.002	0.02	
0.0025	0.02	
0.003	0.02	
0.0035	0.02	
0.004	0.02	
0.0045	0.02	
0.005	0.02	
0.0055	0.02	
0.006	0.02	
0.0065	0.02	
0.007	0.02	
0.0075	0.02	
0.008	0.02	
0.0085	0.02	
0.009	0.02	
0.0095	0.02	
0.01	0	


==> RES/1D/TRANSPORTINV/diffusion/antidiff_INT-3.tsv <==
0	0	
0.0005	0.02	
0.001	0.02	
0.0015	0.02	
0.002	0.02	
0.0025	0.02	
0.003	0.02	
0.0035	0.02	
0.004	0.02	
0.0045	0.02	
0.005	0.02	
0.0055	0.02	
0.006	0.02	
0.0065	0.02	
0.007	0.02	
0.0075	0.02	
0.008	0.02	
0.0085	0.02	
0.009	0.02	
0.0095	0.02	
0.01	0	


==> RES/1D/TRANSPORTINV/diffusion/antidiff_INT-4.tsv <==
0	0	
0.0005	0.02	
0.001	0.02	
0.0015	0.02	
0.002	0.02	
0.0025	0.02	
0.003	0.02	
0.0035	0.02	
0.004	0.02	
0.0045	0.02	
0.005	0.02	
0.0055	0.02	
0.006	0.02	
0.0065	0.02	
0.007	0.02	
0.0075	0.02	
0.008	0.02	
0.0085	0.02	
0.009	0.02	
0.0095	0.02	
0.01	0	


==> RES/1D/TRANSPORTINV/diffusion/antidiff_INT-5.tsv <==
0	0	
0.0005	0.02	
0.001	0.02	
0.0015	0.02	
0.002	0.02	
0.0025	0.02	
0.003	0.02	
0.0035	0.02	
0.004	0.02	
0.0045	0.02	
0.005	0.02	
0.0055	0.02	
0.006	0.02	
0.0065	0.02	
0.007	0.02	
0.0075	0.02	
0.008	0.02	
0.0085	0.02	
0.009	0.02	
0.0095	0.02	
0.01	0	


==> RES/1D/TRANSPORTINV/diffusion/antidiff_INT.tikz <==
% This file was created by matlab2tikz v0.4.5 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.01828521434821in,
height=4.74667979002625in,
scale only axis,
xmin=0,
xmax=0.01,
xlabel={time},
ymin=0,
ymax=1,
ylabel={percent of diffusion cells},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [color=black,line width=2.0pt,only marks,mark=x,mark options={solid}]
  table[row sep=crcr]{./FIGURES/antidiff_INT-1.tsv};
\addlegendentry{z1};

\addplot [color=red,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/antidiff_INT-2.tsv};
\addlegendentry{z2};

\addplot [color=blue,dashed,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/antidiff_INT-3.tsv};
\addlegendentry{z3};

\addplot [color=green,dashed,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/antidiff_INT-4.tsv};
\addlegendentry{z4};

\addplot [color=mycolor1,dashed,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/antidiff_INT-5.tsv};
\addlegendentry{z5};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TRANSPORTINV/diffusion/upwind_INT-1.tsv <==
0	0	
0.0005	0.28	
0.001	0.38	
0.0015	0.45	
0.002	0.51	
0.0025	0.57	
0.003	0.61	
0.0035	0.65	
0.004	0.69	
0.0045	0.73	
0.005	0.75	
0.0055	0.79	
0.006	0.82	
0.0065	0.85	
0.007	0.87	
0.0075	0.91	
0.008	0.93	
0.0085	0.96	
0.009	1	
0.0095	1	
0.01	1	


==> RES/1D/TRANSPORTINV/diffusion/upwind_INT-2.tsv <==
0	0	
0.0005	0.33	
0.001	0.43	
0.0015	0.5	
0.002	0.56	
0.0025	0.62	
0.003	0.66	
0.0035	0.7	
0.004	0.74	
0.0045	0.78	
0.005	0.8	
0.0055	0.84	
0.006	0.87	
0.0065	0.9	
0.007	0.92	
0.0075	0.96	
0.008	1	
0.0085	1	
0.009	1	
0.0095	1	
0.01	1	


==> RES/1D/TRANSPORTINV/diffusion/upwind_INT-3.tsv <==
0	0	
0.0005	0.36	
0.001	0.56	
0.0015	0.7	
0.002	0.82	
0.0025	0.92	
0.003	0.96	
0.0035	1	
0.004	1	
0.0045	1	
0.005	1	
0.0055	1	
0.006	1	
0.0065	1	
0.007	1	
0.0075	1	
0.008	1	
0.0085	1	
0.009	1	
0.0095	1	
0.01	1	


==> RES/1D/TRANSPORTINV/diffusion/upwind_INT-4.tsv <==
0	0	
0.0005	0.36	
0.001	0.48	
0.0015	0.55	
0.002	0.61	
0.0025	0.67	
0.003	0.71	
0.0035	0.75	
0.004	0.79	
0.0045	0.83	
0.005	0.85	
0.0055	0.89	
0.006	0.92	
0.0065	0.95	
0.007	0.99	
0.0075	1	
0.008	1	
0.0085	1	
0.009	1	
0.0095	1	
0.01	1	


==> RES/1D/TRANSPORTINV/diffusion/upwind_INT-5.tsv <==
0	0	
0.0005	0.28	
0.001	0.38	
0.0015	0.45	
0.002	0.51	
0.0025	0.57	
0.003	0.61	
0.0035	0.65	
0.004	0.69	
0.0045	0.73	
0.005	0.75	
0.0055	0.79	
0.006	0.82	
0.0065	0.85	
0.007	0.87	
0.0075	0.91	
0.008	0.93	
0.0085	0.96	
0.009	1	
0.0095	1	
0.01	1	


==> RES/1D/TRANSPORTINV/diffusion/upwind_INT.tikz <==
% This file was created by matlab2tikz v0.4.5 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.01828521434821in,
height=4.74667979002625in,
scale only axis,
xmin=0,
xmax=0.01,
xlabel={time},
ymin=0,
ymax=1,
ylabel={percent of diffusion cells},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [color=black,line width=2.0pt,only marks,mark=x,mark options={solid}]
  table[row sep=crcr]{./FIGURES/upwind_INT-1.tsv};
\addlegendentry{z1};

\addplot [color=red,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/upwind_INT-2.tsv};
\addlegendentry{z2};

\addplot [color=blue,dashed,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/upwind_INT-3.tsv};
\addlegendentry{z3};

\addplot [color=green,dashed,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/upwind_INT-4.tsv};
\addlegendentry{z4};

\addplot [color=mycolor1,dashed,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/upwind_INT-5.tsv};
\addlegendentry{z5};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TRANSPORTINV/flux/erreur_1_INT.tikz <==
% This file was created by matlab2tikz v0.4.5 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=6.01828521434821in,
height=4.74667979002625in,
scale only axis,
xmin=0,
xmax=0.12,
xlabel={time (s)},
ymode=log,
ymin=1e-15,
ymax=1e-10,
yminorticks=true,
ylabel={relative error},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [color=black,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_1_INT-1.tsv};
\addlegendentry{rho};

\addplot [color=red,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_1_INT-2.tsv};
\addlegendentry{p};

\addplot [color=blue,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_1_INT-3.tsv};
\addlegendentry{u};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TRANSPORTINV/flux/erreur_2y_INT.tikz <==
% This file was created by matlab2tikz v0.4.5 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.01828521434821in,
height=4.74667979002625in,
scale only axis,
xmin=0,
xmax=0.12,
xlabel={time (s)},
ymode=log,
ymin=1e-15,
ymax=1e-10,
yminorticks=true,
ylabel={absolute error},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [color=red,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2y_INT-1.tsv};
\addlegendentry{y1};

\addplot [color=blue,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2y_INT-2.tsv};
\addlegendentry{y2};

\addplot [color=green,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2y_INT-3.tsv};
\addlegendentry{y3};

\addplot [color=black,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2y_INT-4.tsv};
\addlegendentry{y4};

\addplot [color=mycolor1,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2y_INT-5.tsv};
\addlegendentry{y5};

\end{axis}
\end{tikzpicture}%

==> RES/1D/TRANSPORTINV/flux/erreur_2z_INT.tikz <==
% This file was created by matlab2tikz v0.4.5 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.01828521434821in,
height=4.74667979002625in,
scale only axis,
xmin=0,
xmax=0.12,
xlabel={time (s)},
ymode=log,
ymin=1e-15,
ymax=1e-11,
yminorticks=true,
ylabel={absolute error},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [color=red,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2z_INT-1.tsv};
\addlegendentry{z1};

\addplot [color=blue,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2z_INT-2.tsv};
\addlegendentry{z2};

\addplot [color=green,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2z_INT-3.tsv};
\addlegendentry{z3};

\addplot [color=black,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2z_INT-4.tsv};
\addlegendentry{z4};

\addplot [color=mycolor1,solid,line width=2.0pt]
  table[row sep=crcr]{./FIGURES/erreur_2z_INT-5.tsv};
\addlegendentry{z5};

\end{axis}
\end{tikzpicture}%

==> RES/2D/PT/principe_max_y_pt.dat <==
#t nbcell : POINT TRIPLE Y_ANTI Y_UP
0.00000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
0.50000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
1.00000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
1.50000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
2.00000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
2.50000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
3.00000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
3.50000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
4.00000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
4.50000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000   
5.00000000    0.00000000   0.00000000   0.00000000    0.00000000   0.00000000   0.00000000 

